On-The-Fly Static Analysis via Dynamic Bidirected Dyck Reachability

Dyck reachability is a principled, graph-based formulation of a plethora of static analyses. Bidirected graphs are used for capturing dataflow through mutable heap data, and are usual formalisms of demand-driven points-to and alias analyses. The best (offline) algorithm runs in $O(m+n\cdot \alpha(n))$ time, where $n$ is the number of nodes and $m$ is the number of edges in the flow graph, which becomes $O(n^2)$ in the worst case. In the everyday practice of program analysis, the analyzed code is subject to continuous change, with source code being added and removed. On-the-fly static analysis under such continuous updates gives rise to dynamic Dyck reachability, where reachability queries run on a dynamically changing graph, following program updates. Naturally, executing the offline algorithm in this online setting is inadequate, as the time required to process a single update is prohibitively large. In this work we develop a novel dynamic algorithm for bidirected Dyck reachability that has $O(n\cdot \alpha(n))$ worst-case performance per update, thus beating the $O(n^2)$ bound, and is also optimal in certain settings. We also implement our algorithm and evaluate its performance on on-the-fly data-dependence and alias analyses, and compare it with two best known alternatives, namely (i) the optimal offline algorithm, and (ii) a fully dynamic Datalog solver. Our experiments show that our dynamic algorithm is consistently, and by far, the top performing algorithm, exhibiting speedups in the order of 1000X. The running time of each update is almost always unnoticeable to the human eye, making it ideal for the on-the-fly analysis setting.

==> figures/dense_dyn.dat <==
201 75.2
301 97.6
401 150
501 186.2
601 223.999999999999
701 277.8
801 353.6
901 400.2
1001 455
1101 464
1201 682.4
1301 654.6
1401 694.6
1501 713
1601 796.399999999999


==> figures/dense_offline.dat <==
201 344.4
301 805.2
401 1431
501 2255
601 3258.2
701 4392
801 5833.59999999999
901 7406.4
1001 9459.2
1101 11355.8
1201 13741.8
1301 15896.6
1401 18753
1501 21668.2
1601 24311.8


==> figures/dense_popl22Dyn.dat <==
201 0.0026493
301 0.0058333
401 0.0106429
501 0.0155349
601 0.0272125999999999
701 0.0367252999999999
801 0.0480460999999999
901 0.0608691999999999
1001 0.0759832
1101 0.0896737
1201 0.1090375
1301 0.1302492
1401 0.1520379
1501 0.1787736
1601 0.2061015


==> figures/dense_popl22Offline.dat <==
201 0.0092565
301 0.0204358
401 0.038259
501 0.0610839999999999
601 0.1018557
701 0.1435559
801 0.1928139
901 0.2483944
1001 0.3115625
1101 0.390067999999999
1201 0.4671287
1301 0.5557605
1401 0.654277899999999
1501 0.772353499999999
1601 0.881855099999999


==> figures/expt_alias_dyn_decr_ddlog.dat <==
1 330601.345094
2 336271.267673
3 2826013.751278
4 331676.541593
5 1198082.265571
6 328214.885025
7 325546.639187
8 325772.50828
9 329843.185079
10 323422.227381
11 326327.476617


==> figures/expt_alias_dyn_incr_ddlog.dat <==
1 14732.9895772423
2 13596.6427571471
3 61264.0867250377
4 14068.7959553775
5 36239.8622899399
6 15262.1406381582
7 12531.7584113438
8 14958.1800591442
9 14275.975651712
10 14538.069806175
11 15659.1649844531

==> figures/expt_alias_dyn_mixed_ddlog.dat <==
1 10588.1663837427
2 9569.23989657801
3 63876.1957107865
4 10449.0370284101
5 13790.4422342264
6 12459.6464864785
7 10379.5248080386
8 11999.2308401224
9 10648.0022727779
10 10405.3947803838
11 11587.7905650495

==> figures/expt_alias_dyndyck_decr.dat <==
1 36.3888133527123
2 34.1789420185507
3 83.7860979391869
4 34.329660322375
5 44.082321360092
6 36.4260968267285
7 32.7906499979901
8 35.4628257231652
9 34.2857010299712
10 34.2500666370502
11 36.7424369955934

==> figures/expt_alias_dyndyck_incr.dat <==
1 2.01542500820479
2 1.80576849773411
3 2.35860844551318
4 1.79009197705127
5 2.11688610507478
6 1.59364358683314
7 1.83595288820999
8 1.74104709538609
9 1.77173610466735
10 1.80488671701466
11 1.59097885824627

==> figures/expt_alias_dyndyck_mixed.dat <==
1 15.4585599099944
2 14.4674741656785
3 35.6494382022472
4 14.3960116554362
5 16.0768994784743
6 16.2322345045401
7 14.4581189710611
8 15.1330082233697
9 15.8985897197996
10 16.2167732764748
11 42.670495049505

==> figures/expt_alias_offline_decr.dat <==
1 9466.54789254067
2 10641.2265469485
3 30684.9899993258
4 10573.5361078226
5 19739.307171162
6 9341.85461185412
7 11324.9587972826
8 15496.1032751614
9 16429.9897930779
10 13768.2363394047
11 8979.05629548943

==> figures/expt_alias_offline_incr.dat <==
1 7935.20558863519
2 8829.44390326543
3 27069.4653572151
4 10281.5772698297
5 17942.1960884571
6 7707.29901791443
7 9590.22390159585
8 7581.97465933541
9 7709.79864526306
10 9954.55353176366
11 9074.96162796455

==> figures/expt_alias_offline_mixed.dat <==
1 82288.5
2 98510
3 391530
4 86049.5
5 301900
6 76024.8
7 160501
8 114136
9 121030
10 143725
11 111775


==> figures/expt_datadep_dyn_decr_ddlog.dat <==
1 84464.78
2 256815.846
3 37441.355
4 67237.365
5 289150.729
6 73630.826
7 19812.76
8 306578.946
9 235.346
10 6939.369
11 2038.802
12 84010.056
13 74256.495
14 8387.394
15 181489.55


==> figures/expt_datadep_dyn_incr_ddlog.dat <==
1 177.596984063745
2 167.46232656161
3 175.020526213119
4 170.999530910807
5 181.457649365079
6 214.719925016812
7 163.945704711514
8 162.608406559472
9 172.549932014833
10 169.284489429853
11 161.932908872902
12 169.815509144276
13 166.906280231042
14 167.193351529536
15 204.8689096798

==> figures/expt_datadep_dyn_mixed_ddlog.dat <==
1 168209.428
2 408750.536
3 422032.118
4 409729.966
5 499676.73
6 596338.962
7 414465.051
8 766129.998
9 97174.659
10 156720.404
11 89466.218
12 408203.626
13 515137.817
14 407392.423
15 2937856.617


==> figures/expt_datadep_dyndyck_decr.dat <==
1 2.05494505494505
2 2.24079754601227
3 2.16304347826087
4 1.6158357771261
5 3.37978142076503
6 2.06199460916442
7 2.2247191011236
8 1.85389282103135
9 4
10 1.14814814814815
11 1.36363636363636
12 2.09853249475891
13 3.36428571428572
14 2.96774193548387
15 3.81141439205955

==> figures/expt_datadep_dyndyck_incr.dat <==
1 1.35742743312464
2 1.14505411049934
3 1.11119239209949
4 1.09981123171307
5 1.19111111111111
6 1.1768661735037
7 1.27387251196775
8 1.16441273559791
9 1.11124845488257
10 1.17104420243434
11 1.08513189448441
12 1.12756829984195
13 1.13750698714366
14 1.22784810126582
15 1.68176786519618

==> figures/expt_datadep_dyndyck_mixed.dat <==
1 1.59186535764376
2 1.30604651162791
3 1.26021180030257
4 1.25477386934673
5 1.41546077684692
6 1.2713833157339
7 1.18023553507424
8 1.53590325018896
9 1.62871287128713
10 1.1839378238342
11 1.09420289855072
12 1.54376528117359
13 1.38589693917086
14 1.1975570897504
15 12.300395256917

==> figures/expt_datadep_offline_decr.dat <==
1 808.964835164835
2 2192.34662576687
3 1852.33695652174
4 1829.58357771261
5 2787.51366120219
6 2660.01347708895
7 1800.41573033708
8 3921.08190091001
9 430
10 800
11 445.272727272727
12 1906.34381551363
13 2446.59285714286
14 1800.16129032258
15 16152.729528536

==> figures/expt_datadep_offline_incr.dat <==
1 432.018212862834
2 1210.52401746725
3 966.400877834675
4 963.407267579047
5 1456.37777777778
6 1388.99630127774
7 926.293776769967
8 2030.49728463422
9 227.389369592089
10 387.01601537476
11 212.65587529976
12 1039.62519756153
13 1231.28377119434
14 875.820147679325
15 7951.99048829486

==> figures/expt_datadep_offline_mixed.dat <==
1 713.622720897616
2 1858.69302325581
3 1746.15733736762
4 1916.15577889447
5 2469.10891089109
6 2532.92150651179
7 1769.85151049667
8 3479.81859410431
9 430.25
10 775.502590673575
11 428.847826086957
12 1858.28361858191
13 2318.2332429291
14 1719.86192246415
15 16664.5362038517

==> figures/expt_dense_dyndyck.dat <==
201 0.0000936
301 0.000116
401 0.0001872
501 0.0002351
601 0.0002973
701 0.0003291
801 0.000425699999999999
901 0.000460299999999999
1001 0.0005226
1101 0.000555199999999999
1201 0.0007401
1301 0.0007097
1401 0.0007769
1501 0.000826199999999999
1601 0.000917699999999999


==> figures/expt_dense_offline.dat <==
201 0.0001921
301 0.0004302
401 0.0007642
501 0.0011834
601 0.001657
701 0.0023166
801 0.0030736
901 0.0038837
1001 0.0048651
1101 0.0059004
1201 0.0069718
1301 0.00865979999999999
1401 0.0101618
1501 0.0115535
1601 0.0133857


==> figures/expt_sparse_dyndyck.dat <==
152 0.000113899999999999
227 0.000154099999999999
302 0.0001965
377 0.0002614
452 0.0003092
527 0.0003651
602 0.0004331
677 0.0004809
752 0.000538099999999999
827 0.0006253
902 0.0006905
977 0.0007397
1052 0.0008148
1127 0.000886799999999999
1202 0.0009876


==> figures/expt_sparse_offline.dat <==
152 0.0000103
227 0.0000168999999999999
302 0.0000196999999999999
377 0.0000252
452 0.0000388
527 0.0000379
602 0.0000427
677 0.0000478
752 0.0000518
827 0.0000608
902 0.0000638
977 0.0000673
1052 0.0000752
1127 0.0000810999999999999
1202 0.0000867


==> figures/sparse_dyn.dat <==
152 83.6
227 154.6
302 158.8
377 185.4
452 208.4
527 236.6
602 287.599999999999
677 334.2
752 376.2
827 433.8
902 487
977 506.199999999999
1052 571.999999999999
1127 676.6
1202 724.2


==> figures/sparse_offline.dat <==
152 21
227 35.2
302 40
377 50.8
452 61.4
527 70.2
602 80
677 88.6
752 98.4
827 120.8
902 121.799999999999
977 132
1052 139.799999999999
1127 149.8
1202 165


==> figures/sparse_popl22Dyn.dat <==
152 0.00138369999999999
227 0.0029461
302 0.0052112
377 0.00787699999999999
452 0.0122049999999999
527 0.0166225999999999
602 0.0212727999999999
677 0.0268381
752 0.0328572999999999
827 0.0414070999999999
902 0.0490062
977 0.0569694
1052 0.0657411999999999
1127 0.0752808
1202 0.0846145


==> figures/sparse_popl22Offline.dat <==
152 0.0004352
227 0.0006514
302 0.0008911
377 0.0010396
452 0.0013161
527 0.0015086
602 0.00173859999999999
677 0.00199179999999999
752 0.00213
827 0.002378
902 0.0026383
977 0.0028365
1052 0.0030599
1127 0.00335959999999999
1202 0.0035538


==> figures/suite1_80_20_runtime/expt_alias_dyn_decr_ddlog.dat <==
1 20453.6988292355
2 18931.8285173218
3 81234.5557021629
4 19580.3895119061
5 46251.9280963898
6 21168.9887051061
7 17717.0772793431
8 20603.6739820703
9 20090.5337839467
10 19527.1520382417
11 21451.8131792792


==> figures/suite1_80_20_runtime/expt_alias_dyn_incr_ddlog.dat <==
1 19197.7810821332
2 18204.5778385422
3 68482.1119366011
4 18676.3630344651
5 38728.6469671885
6 20171.7356626172
7 16814.2321623726
8 19602.8549656347
9 19195.3219422197
10 18503.2977819282
11 20228.1849926926


==> figures/suite1_80_20_runtime/expt_alias_dyn_mixed_ddlog.dat <==
1 30489.2696289662
2 26516.3647829749
3 116989.848048764
4 27756.5030964453
5 77321.6147353035
6 30633.8199672546
7 26423.7713292652
8 29412.6544462109
9 29756.0642305419
10 27804.8985498696
11 31662.3696358682


==> figures/suite1_80_20_runtime/expt_alias_dyndyck_decr.dat <==
1 26.405046247512
2 29.9471872020341
3 60.7553370786517
4 24.9683263073943
5 36.197124600639
6 27.514183522447
7 23.3040028125157
8 25.9699976093713
9 24.7520139090119
10 25.6729200199811
11 26.9736190240277


==> figures/suite1_80_20_runtime/expt_alias_dyndyck_incr.dat <==
1 1.69687390235335
2 1.51456722110393
3 2.02643258426966
4 1.51099464509513
5 1.73
6 1.32961272816971
7 1.63266536085581
8 1.44154912742051
9 1.50257896261953
10 1.50979630349115
11 1.36400792667823


==> figures/suite1_80_20_runtime/expt_alias_dyndyck_mixed.dat <==
1 18.1605783866058
2 42.4088886534591
3 94.0733146067416
4 42.8467016064715
5 60.1354632587859
6 47.8979403058707
7 42.3812465471347
8 44.6218622997848
9 45.5319037960012
10 44.4546261863795
11 47.9864998761457


==> figures/suite1_80_20_runtime/expt_alias_offline_decr.dat <==
1 10751.083011357
2 12234.1879436381
3 24405.8988764045
4 10795.0894383047
5 20747.5079872204
6 9708.1894425259
7 12502.9380744312
8 10325.7231651924
9 10149.6377861489
10 11061.5529777432
11 9442.71736437949


==> figures/suite1_80_20_runtime/expt_alias_offline_incr.dat <==
1 8940.87343402412
2 10319.3134865982
3 24850.393258427
4 9555.99863279025
5 19011.5974440895
6 8850.64134188456
7 10702.626688765
8 8834.15013148458
9 9294.98696030136
10 9920.74152189599
11 8845.61555610602


==> figures/suite1_80_20_runtime/expt_alias_offline_mixed.dat <==
1 34364.1259805643
2 36473.4082000212
3 75508.1460674157
4 34639.3414606358
5 66258.785942492
6 31582.2027627035
7 38488.9759429461
8 32329.548171169
9 34359.2002318169
10 35951.5457623356
11 32081.2484518207


==> figures/suite1_80_20_runtime/expt_datadep_dyn_decr_ddlog.dat <==
1 285.893403795967
2 286.953311417042
3 282.523963211382
4 281.993137758112
5 299.12373478836
6 284.488213254869
7 277.814315800525
8 288.795581025914
9 280.847353941267
10 281.303606303419
11 281.021754122939
12 280.703654435977
13 291.772912337914
14 280.318239806572
15 342.412040675823


==> figures/suite1_80_20_runtime/expt_datadep_dyn_incr_ddlog.dat <==
1 269.299909134045
2 277.74747843975
3 267.604633739837
4 270.246353195674
5 280.241431746032
6 277.248144178226
7 268.982088188976
8 273.569970047923
9 274.584560020608
10 266.461300213675
11 277.292456271864
12 270.419857747671
13 276.381017004426
14 273.812556544675
15 313.710460297936


==> figures/suite1_80_20_runtime/expt_datadep_dyn_mixed_ddlog.dat <==
1 294.030505812574
2 302.852721813435
3 285.721552439024
4 283.20441120944
5 307.280607142857
6 293.453889029004
7 289.563746246719
8 291.975384629038
9 298.617840803709
10 288.186783386752
11 289.949774612694
12 291.326614074701
13 300.099296218651
14 291.799993405869
15 348.542837330873


==> figures/suite1_80_20_runtime/expt_datadep_dyndyck_decr.dat <==
1 1.15373665480427
2 1.52836458580584
3 1.34481707317073
4 1.31533923303835
5 2.55059523809524
6 1.77406473308113
7 1.24850393700787
8 2.05710862619808
9 1
10 1.03605769230769
11 0.895052473763119
12 1.27293254304262
13 1.38318192406243
14 1.31981536432575
15 19.0873308733087


==> figures/suite1_80_20_runtime/expt_datadep_dyndyck_incr.dat <==
1 0.876868327402135
2 0.925706147638262
3 0.915548780487805
4 0.91858407079646
5 0.912103174603175
6 0.891761244220261
7 1.00283464566929
8 0.965921192758254
9 1.01854714064915
10 0.983974358974359
11 0.99400299850075
12 0.974597798475868
13 0.882133706033077
14 0.995713814704913
15 1.13812013120131


==> figures/suite1_80_20_runtime/expt_datadep_dyndyck_mixed.dat <==
1 2.66049822064057
2 3.53548540232613
3 3.00914634146342
4 2.73628318584071
5 4.14464285714286
6 3.30012610340479
7 2.86803149606299
8 3.43264110756124
9 2.13446676970634
10 2.39983974358974
11 2.18440779610195
12 2.8656505786057
13 3.30188679245283
14 2.86053412462908
15 28.1085998359984


==> figures/suite1_80_20_runtime/expt_datadep_offline_decr.dat <==
1 615.777935943061
2 1824.1751720864
3 1395.87804878049
4 1404.05604719764
5 2134.18650793651
6 2057.64186633039
7 1372.35905511811
8 3125.31948881789
9 307.680061823802
10 600.414262820513
11 309.374812593703
12 1549.26051368896
13 1791.35802469136
14 1330.44510385757
15 10443.1631816318


==> figures/suite1_80_20_runtime/expt_datadep_offline_incr.dat <==
1 344.421352313167
2 950.911464514598
3 723.006097560976
4 795.280235988201
5 1155.34325396825
6 1099.87810004203
7 700.28031496063
8 1622.63045793397
9 155.553323029366
10 299.471153846154
11 163.245877061469
12 820.742308777872
13 962.569298858607
14 679.845037916255
15 5585.94710947109


==> figures/suite1_80_20_runtime/expt_datadep_offline_mixed.dat <==
1 1985.32384341637
2 5348.65891288868
3 4192.13414634146
4 4241.65191740413
5 6721.38888888889
6 6211.79066834805
7 4143.74803149606
8 9400.4392971246
9 947.831530139104
10 1753.64583333333
11 978.187406296852
12 4677.08156929156
13 5709.36408106219
14 4003.72568414111
15 33305.1455514555


==> figures/suite2_90_10_runtime/expt_alias_dyn_decr_ddlog.dat <==
1 18229.6372754332
2 17011.0494174122
3 71204.8435333833
4 17668.1685679562
5 46538.2432120584
6 18986.3721737105
7 15864.5968540625
8 18521.580094937
9 17972.1053397383
10 17625.4061828408
11 19045.6177701877


==> figures/suite2_90_10_runtime/expt_alias_dyn_incr_ddlog.dat <==
1 17364.164340844
2 16220.0532411244
3 70924.4800704869
4 16812.0620397002
5 42986.1572665285
6 18119.2445641616
7 15098.0098354464
8 17624.5387367582
9 17133.9745376571
10 16731.2120662588
11 18346.4204799362


==> figures/suite2_90_10_runtime/expt_alias_dyn_mixed_ddlog.dat <==
1 38893.7771661029
2 38121.0633253602
3 119464.646640674
4 36336.9208736581
5 107858.090440588
6 41720.5790351368
7 35346.1985550446
8 40538.6465816289
9 39849.4500571811
10 37605.3980600918
11 40665.6348912864


==> figures/suite2_90_10_runtime/expt_alias_dyndyck_decr.dat <==
1 24.4480407972108
2 22.6926735097467
3 57.6941323345818
4 25.1179866315576
5 35.8076792002726
6 29.4852272104369
7 23.3093303571429
8 23.9001221909366
9 23.4534823820317
10 23.0118407420198
11 26.1029889359828


==> figures/suite2_90_10_runtime/expt_alias_dyndyck_incr.dat <==
1 1.61528854659937
2 1.44297956493078
3 1.9394506866417
4 1.52683816082641
5 1.79893218221061
6 1.24831442197007
7 1.49464285714286
8 1.4167242203687
9 1.42087368637956
10 1.485371749963
11 1.25997688115814


==> figures/suite2_90_10_runtime/expt_alias_dyndyck_mixed.dat <==
1 20.5261487224853
2 19.5300404934551
3 42.3535580524345
4 18.5821348997367
5 29.1326820402136
6 22.4306857424766
7 18.5427678571429
8 20.4485469903841
9 19.6375953018751
10 22.6197641718881
11 20.4746518412506


==> figures/suite2_90_10_runtime/expt_alias_offline_decr.dat <==
1 10745.3816932924
2 11128.6373481495
3 23529.6379525593
4 10033.1679157383
5 20751.3347722367
6 10078.4410458806
7 12121.2053571429
8 10057.8547521649
9 10105.2956933855
10 10632.2956238591
11 10051.9623493147


==> figures/suite2_90_10_runtime/expt_alias_offline_incr.dat <==
1 8481.34464276422
2 9555.41953102929
3 22215.6554307116
4 9132.57038687462
5 18383.2500283994
6 8086.11522227704
7 10343.2142857143
8 8427.03076024013
9 8519.73006387801
10 9075.13937540086
11 8073.76011449331


==> figures/suite2_90_10_runtime/expt_alias_offline_mixed.dat <==
1 14057.397096321
2 15386.1945569263
3 32677.1535580524
4 14347.8833299575
5 28665.5117573554
6 13828.7014197226
7 16592.0535714286
8 13352.3880359135
9 16250.3606016897
10 16379.1504267601
11 13894.4790003853


==> figures/suite2_90_10_runtime/expt_datadep_dyn_decr_ddlog.dat <==
1 282.363357579591
2 287.029945850914
3 280.06003197832
4 283.951008914525
5 295.834324103469
6 287.820274051933
7 271.996627099664
8 286.2243869759
9 279.311423992674
10 274.698301994302
11 285.110026222222
12 284.193060712494
13 284.632328916494
14 277.911706916764
15 340.799120237499


==> figures/suite2_90_10_runtime/expt_datadep_dyn_incr_ddlog.dat <==
1 269.403674045962
2 272.611570675105
3 271.097895663957
4 266.024085474567
5 281.747440446796
6 274.262565788654
7 267.814462206047
8 278.326634757228
9 285.089434065934
10 276.516444681861
11 277.890507111111
12 276.316943050677
13 281.138421670117
14 270.509201445877
15 313.945760694274


==> figures/suite2_90_10_runtime/expt_datadep_dyn_mixed_ddlog.dat <==
1 305.765415138098
2 308.943655485232
3 301.116250225836
4 293.139693672435
5 320.242909229865
6 301.958324864562
7 297.350206513624
8 297.444905021102
9 297.32644459707
10 303.486354700855
11 286.637046222222
12 299.075736076267
13 301.854332781228
14 295.555542203986
15 358.935414787481


==> figures/suite2_90_10_runtime/expt_datadep_dyndyck_decr.dat <==
1 1.14168247944339
2 1.40232067510549
3 1.30325203252033
4 1.22260094389093
5 1.86190476190476
6 1.45058845507192
7 1.23376259798432
8 1.64749733759318
9 0.836538461538462
10 1.00997150997151
11 0.822666666666667
12 1.17410938283994
13 1.50041407867495
14 1.19636576787808
15 18.3260443715548


==> figures/suite2_90_10_runtime/expt_datadep_dyndyck_incr.dat <==
1 0.869702719797596
2 0.939662447257384
3 0.914363143631436
4 0.954378605138962
5 0.981657848324515
6 0.961330095273679
7 0.962486002239642
8 1.27558868772926
9 1.00274725274725
10 0.990740740740741
11 0.992
12 0.94430506773708
13 0.976190476190476
14 0.989449003516999
15 1.36722700560339


==> figures/suite2_90_10_runtime/expt_datadep_dyndyck_mixed.dat <==
1 0.93168880455408
2 1.43881856540084
3 1.01056910569106
4 1.09098059779759
5 1.4026455026455
6 1.6519708574631
7 0.973404255319149
8 1.52088510235475
9 0.876373626373626
10 0.862535612535613
11 0.862666666666667
12 1.0057701956849
13 1.17701863354037
14 0.964536928487691
15 10.02245911348


==> figures/suite2_90_10_runtime/expt_datadep_offline_decr.dat <==
1 566.080328905756
2 1698.59071729958
3 1362.75880758808
4 1311.22181436812
5 2154.33862433862
6 2031.4589949561
7 1241.10022396417
8 3008.6025322447
9 280.203296703297
10 549.020655270655
11 295.512
12 1438.61013547416
13 1747.73913043478
14 1166.82590855803
15 9815.04259487039


==> figures/suite2_90_10_runtime/expt_datadep_offline_incr.dat <==
1 380.2871600253
2 1076.72151898734
3 843.848238482385
4 883.387519664394
5 1315.70899470899
6 1234.61423500841
7 792.707166853303
8 1809.927819193
9 184.861263736264
10 328.209401709402
11 193.368
12 883.419468138485
13 1095.53416149068
14 749.437280187573
15 6781.42225866703


==> figures/suite2_90_10_runtime/expt_datadep_offline_mixed.dat <==
1 802.068311195446
2 2331.0970464135
3 1725.0216802168
4 1863.54745673833
5 2827.79541446208
6 2613.41303941715
7 1749.91601343785
8 3697.70441367885
9 366.381868131868
10 698.446581196581
11 392.112
12 1902.05469141997
13 2375.67287784679
14 1621.18698710434
15 15003.7811489226


==> figures/suite3_100_0_runtime/expt_alias_dyn_decr_ddlog.dat <==
1 16498.5490519833
2 15417.1662692177
3 63980.6518332622
4 16110.8190321743
5 36831.3142201661
6 17401.856453653
7 14541.9985438547
8 16802.2467492709
9 16413.1261338959
10 16018.1542334162
11 17559.5371569405


==> figures/suite3_100_0_runtime/expt_alias_dyn_incr_ddlog.dat <==
1 15943.9788735541
2 14795.4355443258
3 53735.9831679063
4 16046.4345825548
5 38451.3730787476
6 17079.6851084308
7 14148.3378215276
8 16152.1034764523
9 15694.2216246928
10 15235.7341770269
11 16666.6766161696


==> figures/suite3_100_0_runtime/expt_alias_dyn_mixed_ddlog.dat <==
1 48385.7442472252
2 46254.7771578947
3 117284.800437878
4 45804.63749542
5 121755.146621802
6 49518.2376741651
7 43835.5410375668
8 50884.6418104231
9 48874.219379758
10 46028.6067141906
11 52272.0656937977


==> figures/suite3_100_0_runtime/expt_alias_dyndyck_decr.dat <==
1 24.1704678499508
2 22.7037037037037
3 54.9313498573066
4 22.251560862234
5 31.3433865814697
6 25.072270731587
7 21.925268190767
8 24.122782691848
9 22.562473920905
10 22.7651185507504
11 24.6440602397701


==> figures/suite3_100_0_runtime/expt_alias_dyndyck_incr.dat <==
1 1.56418301877956
2 1.52084922451055
3 1.91164243500146
4 1.50567379118626
5 1.70093290734824
6 1.3051156825021
7 1.51697537064567
8 1.44542194597179
9 1.47081459502063
10 1.4852144569754
11 1.25780243733281


==> figures/suite3_100_0_runtime/expt_alias_dyndyck_mixed.dat <==
1 23.7275324310401
2 23.4119416899737
3 47.3034313835644
4 25.3691837943763
5 33.5550159744409
6 23.5391445907947
7 21.6571577805456
8 23.2170212765957
9 22.7707821410357
10 22.3466832430512
11 24.1649658178936


==> figures/suite3_100_0_runtime/expt_alias_offline_decr.dat <==
1 9877.86259541985
2 11511.1450122892
3 23633.8509246983
4 10065.4422822768
5 20597.7252396166
6 9287.89896897045
7 11638.8364337659
8 10024.1453502271
9 9914.69238258612
10 10942.0122546843
11 9561.13147726147


==> figures/suite3_100_0_runtime/expt_alias_offline_incr.dat <==
1 8400.97410199972
2 9450.3347741334
3 20680.6363901935
4 9000.13671785991
5 17583.5654952077
6 7855.90252084258
7 9673.63092129053
8 7954.19555343055
9 8223.00523900042
10 8717.12103720806
11 7593.57970870901


==> figures/suite3_100_0_runtime/expt_alias_offline_mixed.dat <==
1 15356.0155481665
2 17264.5986948046
3 35469.9894384396
4 17683.407009069
5 30771.6293929713
6 14144.1468107148
7 18144.9636385552
8 15135.7398995936
9 15163.4289953174
10 16440.591421721
11 14137.2238184881


==> figures/suite3_100_0_runtime/expt_datadep_dyn_decr_ddlog.dat <==
1 278.740419844432
2 288.102343206126
3 279.540127611152
4 282.484152430392
5 297.667910687831
6 287.69729046178
7 276.251020324179
8 284.282670358144
9 272.046471363824
10 270.119844117019
11 281.564633093525
12 277.316184691804
13 285.870882057015
14 278.262311533052
15 337.08265086849


==> figures/suite3_100_0_runtime/expt_datadep_dyn_incr_ddlog.dat <==
1 265.339429520015
2 275.989206759066
3 275.773390798992
4 270.912356221488
5 281.711091481481
6 274.02371133154
7 270.294676156883
8 271.931020445107
9 274.178103007829
10 269.155807601964
11 264.813689848121
12 269.260863626101
13 277.880743618409
14 271.521702795359
15 308.771587812445


==> figures/suite3_100_0_runtime/expt_datadep_dyn_mixed_ddlog.dat <==
1 309.250885790173
2 318.028078792481
3 302.911675363732
4 295.183436054743
5 327.257202645503
6 305.489401703654
7 304.039372469976
8 296.309624214674
9 314.564803049032
10 311.772012598761
11 303.817974020783
12 293.141521938737
13 305.056331904851
14 302.333404096343
15 343.617386153363


==> figures/suite3_100_0_runtime/expt_datadep_dyndyck_decr.dat <==
1 1.16960728514513
2 1.41351813176381
3 1.22262862716411
4 1.29211892402076
5 2.35666666666667
6 1.99915938130464
7 1.27891156462585
8 1.56809711425833
9 0.870210135970334
10 0.937860345932095
11 0.782973621103118
12 1.23142921652743
13 1.45947456679709
14 1.13633966244726
15 17.5335574597188


==> figures/suite3_100_0_runtime/expt_datadep_dyndyck_incr.dat <==
1 1.3739328400683
2 0.952154926903361
3 0.917581077785906
4 0.903020292590845
5 1.06365079365079
6 0.995796906523201
7 0.913832199546485
8 1.22489617719093
9 0.943139678615575
10 0.953235105701473
11 0.958033573141487
12 0.874915330774441
13 1.00242220980063
14 0.958333333333333
15 1.41195522938789


==> figures/suite3_100_0_runtime/expt_datadep_dyndyck_mixed.dat <==
1 0.943084803642573
2 1.22346686918549
3 1.07412826139966
4 1.06559697970741
5 1.82873015873016
6 1.0485877605918
7 1.12194507432603
8 1.43105100628261
9 0.930778739184178
10 0.971812940422806
11 0.884892086330935
12 0.985324000903138
13 1.23495435066145
14 0.995253164556962
15 10.3689885613546


==> figures/suite3_100_0_runtime/expt_datadep_offline_decr.dat <==
1 595.566306203756
2 1736.49895576229
3 1282.28724701292
4 1393.86031146767
5 2102.71428571429
6 1897.24277067922
7 1215.11967750063
8 2941.41199020339
9 278.813349814586
10 488.584240871236
11 282.694244604317
12 1386.58839467148
13 1737.77901993665
14 1123.34915611814
15 9902.75101471854


==> figures/suite3_100_0_runtime/expt_datadep_offline_incr.dat <==
1 455.821286283438
2 1256.45528764002
3 1015.8888076079
4 1057.35252477584
5 1610.55555555556
6 1464.68560860794
7 878.893927941547
8 2102.28942604621
9 209.676143386897
10 383.909032671365
11 200.219424460432
12 1057.26574847595
13 1257.25172349544
14 902.755801687764
15 8130.86794309377


==> figures/suite3_100_0_runtime/expt_datadep_offline_mixed.dat <==
1 858.776323278315
2 2406.60717676096
3 1844.25262131188
4 1880.25719679094
5 3004.04761904762
6 2775.79018157364
7 1813.17712270093
8 4121.69098072623
9 421.182941903585
10 794.093529788597
11 422.094724220624
12 1984.77760216753
13 2418.29700018632
14 1691.10759493671
15 16907.424869829

